Free Variable Loop Equations for the 3-State Potts Model Coupled to 2D Gravity

We revisit the long standing problem of the geometric free variable approach to computing the generating function for disk amplitudes in the matrix model formulation of the 3-state Potts model coupled to 2D discrete gravity. This method is a mild generalisation of Schwinger Dyson (loop-)equations approach, using graphical arguments to derive a single generating equation in non-commutative variables that contain the information of all loop equations. The method of constructing the generating equation is reviewed, we explain how a larger class of constraints than previously known can be constructed and we derive a closed set of equations that determine the spectral curve for the planar graph generating function.

==> fig1.tikz <==
\begin{tikzpicture}
\draw[thick] (-3,0) arc (-70:250:2.5cm and 1.5cm);
\draw[dotted] (-4.68,0.05)--(-3.04,0.05) -- (-3.86,1.3) -- (-4.68,0.05);
\node (none) at (-3.86,-0.45) {\small $x_i$};
\node (none) at (-3.86,0.5) {$X_i$};
\draw (-4.68,0) -- (-3.04,0);
\draw [thick,->] (-1,1.5) -- (0.28,1.5);
\draw[thick] (4,0) arc (-70:250:2.5cm and 1.5cm);
\draw[thick] (3.98,0) -- (3.14,1.3) -- (2.31,0);
\draw[fill] (-3.86,-0.15) circle[radius=0.05];
\draw[fill] (3.46,0.55) circle[radius=0.05];
\node (none) at (3.5,0.3) {\small $x_i$};
\node (none) at (2.85,0.3) {\small $x_i$};
\node (none) at (7,1.5) {$\sim gx_i\Delta_i^2\Phi$};
\draw[thick] (-5.36,-2) circle (1cm);
\draw[thick] (-2.36,-2) circle (1cm);
\draw[fill] (-4.36,-2) circle[radius=0.05];
\draw[fill] (-3.36,-2) circle[radius=0.05];
\draw[thick] (-4.36,-2.05) -- (-3.36,-2.05);
\draw[thick] (-4.36,-1.95) -- (-3.36,-1.95);
\draw[fill] (-3.84,-2.2) circle[radius=0.05];
\node (none) at (-3.84,-2.45) {$x_i$};
\node (none) at (-3.84,-1.675) {$x_i$};
\draw [thick,->] (-1,-2) -- (0.28,-2);
\draw[thick] (3.65,-2) arc (180:-110:1cm and 1cm);
\draw[thick] (2.65,-2) arc (0:290:1cm and 1cm);
\draw[thick] (2,-2.92)--(2.65,-2);
\draw[thick] (4.3,-2.92) -- (3.65,-2);
\draw[fill] (2.4,-2.55) circle[radius=0.05];
\draw[fill] (3.9,-2.55) circle[radius=0.05];
\node (none) at (7.15,-2) {$\sim x_i\Phi x_i \Phi$};
\end{tikzpicture}
